Enhancing Sliding Performance with Aerial Robots: Analysis and Solutions for Non-Actuated Multi-Wheel Configurations

Sliding tasks performed by aerial robots are valuable for inspection and simple maintenance tasks at height, such as non-destructive testing and painting. Although various end-effector designs have been used for such tasks, non-actuated wheel configurations are more frequently applied thanks to their rolling capability for sliding motion, mechanical simplicity, and lightweight design. Moreover, a non-actuated multi-wheel (more than one wheel) configuration in the end-effector design allows the placement of additional equipment e.g., sensors and tools in the center of the end-effector tip for applications. However, there is still a lack of studies on crucial contact conditions during sliding using aerial robots with such an end-effector design. In this article, we investigate the key challenges associated with sliding operations using aerial robots equipped with multiple non-actuated wheels through in-depth analysis grounded in physical experiments. The experimental data is used to create a simulator that closely captures real-world conditions. We propose solutions from both mechanical design and control perspectives to improve the sliding performance of aerial robots. From a mechanical standpoint, design guidelines are derived from experimental data. From a control perspective, we introduce a novel pressure-sensing-based control framework that ensures reliable task execution, even during sliding maneuvers. The effectiveness and robustness of the proposed approaches are then validated and compared using the built simulator, particularly in high-risk scenarios.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> imagines/profiles/bio_all.txt <==


Tong Hui received the B.S. double-degree in mechanical engineering from Tongji University (Shanghai, China) and Politecnico di Milano (Milan, Italy), in 2018 and 2019 respectively. She received her M.S. in mechanical engineering from Politecnico di Milano in 2021. She worked as a research fellow at the Italian Institute of Technology afterward. She is currently a PhD candidate at the Technical University of Denmark with the Department of Electrical and Photonics Engineering. Her current research interests include robotics, aerial manipulation, physical interactions, robotic system design, and control.

Jefferson Ghielmini is an accomplished Systems Engineer with a diverse technical background and extensive experience across multiple industries. Beginning his career as a Polymechanic, Jefferson specialized in the mechanical manufacturing and assembly of gas-insulated switches for high and medium voltage systems, where he developed a strong foundation in mechanical engineering and system assembly. He then transitioned to the role of Technical Designer, working on specialized machinery for the food industry, followed by the mechanical and electronics design of omnidirectional aerial vehicles in robotics at ETH Zurich. In his current role, Jefferson also serves as a Project Manager and Designer in structural engineering, where he leads the design and execution of infrastructure projects, ensuring robust and innovative solutions


Dimitrios Papageorgiou received his Diploma in electrical and computer engineering (2011) from the National Technical University of Athens (NTUA) and his M.Sc. (2014) and Ph.D. (2017) degrees from the Technical University of Denmark (DTU). He currently is an Associate Professor of nonlinear and fault-tolerant control with the Department of Electrical and Photonics Engineering, DTU. His research interests are in robust nonlinear control and estimation theory with emphasis on the systematic tuning and performance assessment of adaptive and sliding-mode algorithms, as well as fault diagnosis in industrial applications. The application fields for his research range from industrial manufacturing floors and wind turbine systems to marine vessels and unmanned vehicles.



Marco Tognon received the M.Sc. degree in automation engineering from the University of Padua, Italy, in 2014, with a master thesis carried out at the Max Planck Institute for Biological Cybernetics, Germany, and the Ph.D. degree in
robotics from the INSA Toulouse, France, in 2018, developing his thesis at LAAS-CNRS, Toulouse. Since November 2022, he has been a Tenured Researcher at INRIA Rennes, Rennes, France. Before that, he was a Postdoctoral
Researcher with the Autonomous System Lab, ETH Zurich, Switzerland. From 2018 to 2020, he was a Postdoctoral Researcher with LAAS-CNRS, Toulouse, France. He coauthored more than 50 publications in robotics journals and conferences, receiving different awards. He served as Area Chair for RSS, and Associate Editor for TRO, ICRA and IROS. His current research interests include robotics, aerial physical interaction, multi-robot systems, and human-robot physical interaction.


Roland Siegwart is a Professor of autonomous mobile robots with ETH Zürich, Zürich, Switzerland; the Founding Co-Director
of the Technology Transfer Center, Wyss Zurich, Zürich; and a Board Member of multiple hightech companies. From 1996 to 2006, he was a Professor with EPFL Lausanne. He has held
a visiting positions with Stanford University and
NASA Ames. He was the Vice President of ETH
Zürich, from 2010 to 2014. His research interests include the design, control, and navigation
of flying and wheeled and walking robots operating in complex and
highly dynamical environments.
Prof. Siegwart was the recipient of the IEEE RAS Pioneer Award and the IEEE RAS Inaba Technical Award. He is among the most cited scientist in robots world-wide, a Co-Founder of more than half a dozen spin-off
companies, and a strong promoter of innovation and entrepreneurship
in Switzerland.




Matteo Fumagalli is an Associate Professor in Robotics and Unmanned Autonomous Systems at the Technical University of Denmark, a position he has held since April 2019. He began his academic career in 2015 at Aalborg University (DK) as an Assistant Professor in Mechatronics, following a postdoctoral research role in aerial robotics at the Robotics and Mechatronics group of the University of Twente (NL, 2011-2015). Dr. Fumagalli earned his PhD in Humanoid Technologies from the University of Genoa in 2011, conducting research on force estimation for humanoid robots during his tenure at the Italian Institute of Technology. He also holds an MSc (2006) and a BSc (2003) in Mechanical Engineering from the Polytechnic University of Milan (Italy).
His research centers on the physical interaction of floating-based systems and the mechatronic development of innovative physically interacting robotic bodies.


==> imagines/profiles/marco_bio.txt <==
Marco Tognon (Member, IEEE) received the M.Sc. degree in automation engineering from the University of Padua, Italy, in 2014, with a master thesis carried out at the Max Planck Institute for Biological Cybernetics, Germany, and the Ph.D. degree in
robotics from the INSA Toulouse, France, in 2018, developing his thesis at LAAS-CNRS, Toulouse. Since November 2022, he has been a Tenured Researcher at INRIA Rennes, Rennes, France. Before that, he was a Postdoctoral
Researcher with the Autonomous System Lab, ETH Zurich, Switzerland. From 2018 to 2020, he was a Postdoctoral Researcher with LAAS-CNRS, Toulouse, France. He coauthored more than 50 publications in robotics journals and conferences, receiving different awards. He served as Area Chair for RSS, and Associate Editor for TRO, ICRA and IROS. His current research interests include robotics, aerial physical interaction, multi-robot systems, and human-robot physical interaction.


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



